Biases in the polarization position angles in the NVSS point source catalogue

We have examined the statistics of the polarization position angles determined for point sources in the NRAO-VLA sky survey (NVSS) and find that there is a statistically significant bias toward angles which are multiples of 45 degrees. The formal probability that the polarization angles are drawn from a uniform distribution is exponentially small. When the sample of those NVSS sources with polarizations detected with a signal to noise $\geq$3 is split either around the median polarized flux density or the median fractional polarization, the effect appears to be stronger for the more highly polarized sources. Regions containing strong sources and regions at low galactic latitudes are not responsible for the non-uniform distribution of position angles. We identify CLEAN bias as the probable cause of the dominant effect, coupled with small multiplicative and additive offsets on each of the Stokes parameters. Our findings have implications for the extraction of science, such as information concerning galactic magnetic fields, from large scale polarization surveys.

==> response.txt <==
Response to referees report on "Biases in the polarization position angles in the NVSS point source catalogue", Battye et al.

We have made some minor changes to the manuscript in line with the comments of the referee and editor. Detailed responses are below. Most of the referees comments are typos, or attempts to modify our English which we have attempted to correct. We hope that the paper can be published without further consultation with the referee since, as we note below, when the referee has attempted to dfo more than suggest cosmetic changes, he/she has made obviously glaring errors in interpreting what is said in the paper.

Richard Battye, Ian Browne and Neal Jackson

----------------------------------------------------------------------------

Editor's Comments:

I am happy that the reviewer recommends publication, but there are a number of minor issues that need to be cleaned up before we can accept your paper (e.g., axis labels in Figs 5 and 10). From the comment in the caption of Fig 5, it appears that you intend to make some corrections, but it would have been better to do so before submission rather than after.

Response: We have changed the style and labelling of figures 5,6,7,9 and 10. Hopefully this is an improvement. The comment in Fig.5 was a note to ourselves which should have been deleted before submission. Apologies. The change to which it referred had been done and we had just forgotten to delete it.

---------------------------------------------------------------------------


Reviewer's Comments:

In general, a well written and interesting manuscript, worthy of publication.

The vertical labels on the plots are unreadable and should be converted from the output of some (inadequate) software.  PostScript files are easy to edit by hand to correct.  I recommend in general avoiding exponential notation - the counts can be said to be in thousands in the abstracts.

Response: Dealt with in the context of the editors comments.

Page 2, line 8, "the" missing before nature

* Done 

The effect is +/- 5 sigma only, the 10^(-20) may be technically true, but I regard it as lying with statistics.
Your argument does not need to be artificially bolstered.

Perhaps one plot of the histogram covering the full range of values  including zero should be shown.  The plots scaled as they are may give the casual reader the idea that the effect is huge when in fact it is small.

Response: The referee has made a severe error here. In fact the effect we have found is 5\sigma on each of 36 bins, with a coherent effect noticeable across the bins. Probability <10^{-20} is probably an over-estimate of the statistical significance and therefore we have just left as was. Moreover, we believe that the plots we have included in conjunction with the text explain this point.

Figure 2 does nothing for me.  Use of color to represent position angle might work to convey your point, but otherwise perhaps this figure is not needed.

Response: We have left it in. One can, at least, see the effect of galactic plane on the left.

Page 5 line 43 "are" missing after results
Page 5 line 58 - I am inclined to add "weak" before evidence
Page 7 line 11 drop "try and"
Page 7 line 35 change "that" to "in the sample"
Page 9 line 27 change "a component is subtracted" to "subtracts a component"

* All done

Page 9 The eps C values in lines 29 and 45 are vastly different - some comment or understanding 
would be nice or are you saying that log10(Nc) is 0.1?

Response: These values have been chosen to give an idea of the size of the effect. 0.1 is close to what we think is relevent to the NVSS data. The other value is much larger and highlights the effect more strongly. We have made a minor wording change to deal with this

Figure 6 and 7 captions: drop "could be" in the 2nd line
Page 14, lines 36-40 - The sentence is badly written and needs rewording so that it will read as smoothly as the rest of the document (with one more serious exception below)
Define dof the first time you use it on page 14
Page 16, line 47 "pf" -> "of" ?
Page 16 line 54 drop "a" before "peaks"

* All done

Page 16 line 45-52 The sentence "In such a survey...Gaensler, 2004)." is a very important sentence and is impossible to read at the momemt.  If you are going to say bad things about SKA it is important to say them clearly.  Define the test very carefully, probably with multiple sentences.

* Minor wording modification to make it clear. We are referring the reader to the paper on the SKA. We are not attempting to saying anything bad about the SKA.

Figure 10a should include all the way to zero.  Figure 10's labeling is particularly egregious.

* Done


